Polymer: Development Workflows as Software

Software development builds digital tools to automate processes, yet its initial phases, up to deployment, remain largely manual. There are two reasons: Development tasks are often under-specified and transitions between tasks usually require a translator. These reasons are mutually reinforcing: it makes little sense to specify tasks when you cannot connect them and writing a translator requires a specification. LLMs change this cost equation: they can handle under-specified systems and they excel at translation. Thus, they can act as skeleton keys that unlock the automation of tasks and transitions that were previously too expensive to interlink. We introduce a recipe for writing development workflows as software (polymer) to further automate the initial phases of development. We show how adopting polymer at Volvo, a large automotive manufacturer, to automate testing saved 2--3 FTEs at the cost of two months to develop and deploy. We close with open challenges when polymerizing development workflows.

==> peer-review.txt <==
Reviews
Review #12A
===========================================================================

Overall merit
-------------
4. Accept

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
The paper presents the idea of automating processes and workflows during the software development, testing, and implementation phases. It builds on the established success of automating tasks in deployment and operations—where tasks are treated as software and executed using specialized automation tools. Given the wide variety of workflows in the testing and implementation phases, the paper proposes leveraging large language models (LLMs) to automate these flows. The key challenges identified include analyzing processes to determine which flows can be automated and developing reliable methods to validate the results.

Comments for authors
--------------------
This paper is a good example of what an “Ideas, Visions and Reflections” paper should be: it introduces exciting new directions at an early stage of research. I congratulate the authors for their innovative approach to using LLMs to automate development workflows. The idea is very promising.
The paper has some points that need improvement (as every paper):
Firstly, the paper extensively contextualized the problem of coordination vortex (it becomes somewhat repetitive).
Regarding the description of using LLM in implementation automation, the example presented too many details of properties and methods. Still, it did not show precisely how they used the LLM to generate the achieved result. A comparison showing the results obtained with and without using the LLM would greatly facilitate the understanding of the paper. Additionally, the method used to estimate the cost savings in terms of full-time equivalents (FTEs) should be more explicitly described.
The open challenges are clearly defined, especially regarding the existing variations in different real-world projects and the validation of automation.
Although evaluation results are not required for FSE-IVR papers, readers will wonder how the quality and utility of the spapi-tester pilot were confirmed. I hope that the authors can clarify how they checked its quality since they pointed out this is an open challenge.

Regarding the Evaluation Criteria
• Value: The problem addressed is significant and worth exploring.
• Impact: The proposal has the potential to disrupt current practices in software development.
• Originality: The paper presents a novel insight into automating development workflows using LLMs.
• Scholarship: The work demonstrates appropriate consideration of the relevant literature.
• Quality: Overall, the presentation could be improved for clarity and conciseness.
• Surprise: The paper introduces a new perspective on shifting automation further left in the software development lifecycle, leveraging LLMs as "skeleton keys" to address under-specification. While the idea of automating development workflows is not entirely new, the proposed concept of polymerizing these workflows with LLMs is novel and thought-provoking.


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #12B
===========================================================================

Overall merit
-------------
3. Weak accept

Reviewer expertise
------------------
2. Some familiarity

Paper summary
-------------
The authors propose polymer, an approach for shifting left standardized pipelines from the deployment phase to the development phase of software. They point out a key limitation of human coordination and specification, which prevents the automation of this phase, and propose to use LLMs as a skeleton key to make it feasible to overcome this limitation.

Comments for authors
--------------------
Strengths
- Great to see some results coming out of a real deployment of the idea.
- The formulation of a SE workflow as a graph is an interesting idea.

Comments
- From the problem description, it seems like the complexity is introduced after the initial creation of the specification/implementation/test for a few AC modes. It would be good to see an example where polymer handles this complexity.
- It would be great to see a clear definition of "tasks", "translator", "transitions"
- The evaluation does not seem to be substantiated by hard measurements. I recognize that some proprietary detail must be removed, but at a baseline, some details about the precise amount of time it took FTEs or polymer to perform the same aspects of design work, the quality of the resulting software, and the assumptions of the comparison, would be welcome.

Questions
- How is "2-3 FTEs worth of effort" quantified? It seems like most of the effort is involved in figuring out the specification, so after going through this development phase once with humans, as it seems was done in section 2, the second time with polymer will be much faster.
- LLMs struggle with getting distracted by large contexts [1] and precise planning [2]. How do we know they will perform with the same fidelity as humans?

[1] https://eur02.safelinks.protection.outlook.com/?url=https%3A%2F%2Farxiv.org%2Fabs%2F2302.00093&data=05%7C02%7Cdhasarathy.parthasarathy%40volvo.com%7Cfe95b613c6204b19e1f708dd619982f5%7Cf25493ae1c9841d78a330be75f5fe603%7C0%7C0%7C638774034162345378%7CUnknown%7CTWFpbGZsb3d8eyJFbXB0eU1hcGkiOnRydWUsIlYiOiIwLjAuMDAwMCIsIlAiOiJXaW4zMiIsIkFOIjoiTWFpbCIsIldUIjoyfQ%3D%3D%7C0%7C%7C%7C&sdata=Uf2dlj4z4Zk%2BDSVhIq6IPF0XL41o%2BfUTLO3dlJph9fg%3D&reserved=0
[2] https://eur02.safelinks.protection.outlook.com/?url=https%3A%2F%2Fopenreview.net%2Fforum%3Fid%3DwUU-7XTL5XO&data=05%7C02%7Cdhasarathy.parthasarathy%40volvo.com%7Cfe95b613c6204b19e1f708dd619982f5%7Cf25493ae1c9841d78a330be75f5fe603%7C0%7C0%7C638774034162359807%7CUnknown%7CTWFpbGZsb3d8eyJFbXB0eU1hcGkiOnRydWUsIlYiOiIwLjAuMDAwMCIsIlAiOiJXaW4zMiIsIkFOIjoiTWFpbCIsIldUIjoyfQ%3D%3D%7C0%7C%7C%7C&sdata=ehw09tvfQ0%2BpOwjcpsGrTTfcsX4tiOeqJUVDDI0iJuY%3D&reserved=0

Suggestions
- This paper would be benefit from a more precise description of its evaluation, definitions, and assumptions, as mentioned above. Without these details, it's hard to discuss the proposed technique and develop further research.


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #12C
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
The paper explores the automation of software development workflows, arguing that large language models (LLMs) can overcome historical obstacles to formalizing and interlinking development tasks. The paper introduces polymer, a framework for encoding development workflows as executable software, and presents a case study from the automotive industry demonstrating its benefits. The results suggest that the instantiation of the framework saved 2-3 FTEs worth of work in testing automation, though broader applicability and generalizability remain open questions.

Comments for authors
--------------------
The paper presents an intriguing idea with practical implications, but, from my perspective, it needs to articulate its generality and differentiation from existing work clearly. If the discussion in the paper can be extended beyond the case study and provide a more generalized technical view of the problem and its solution, the work could make a stronger contribution.

*Value:* The problem tackles an intriguing and ongoing direction in software engineering: How can we formalize the development process and workflow (preferably) in the form of executable code such that it becomes repeatable and can also be treated like other software artifacts (e.g., put under version control). This particular kind of formalization has seen widespread adoption and success for software operations through Infrastructure-as-code. So, it is reasonable to explore how to shift this further left in the development workflow.
The caveat to this is that while the idea itself is certainly worth exploring, in its current version, the paper over-indexes a particular case study, and it is difficult to imagine how this would generalize to a broader set of development workflows. It would probably help to express the problem more generally (and formally), and it would likely also require a broader set of examples to see how a more general model is applicable more widely.

*Impact:* The case study suggests that polymer has already demonstrated a meaningful impact in an industry setting in the automotive domain. However, without further evidence of generalizability, it is difficult to determine how broadly applicable the approach will be. If the paper can show how to extend polymer to a variety of development workflows beyond testing in a specific domain, the potential for industry-wide impact could be substantial.

*Originality and Scholarship:* The paper introduces an interesting perspective by positioning LLMs as "skeleton keys" that can bridge gaps in software development automation. While I am not aware of similar work conducted in software engineering research of formalizing development workflows (at least that for left in the process), the examples shown, e.g., in Figure 1, seem eerily similar to what I have been seeing in the model-driven engineering domain. The related work section is brief, which is understandable for a short paper, but a stronger connection to prior research in adjacent fields (e.g., model-driven engineering) would better position the paper in the field.

*Quality:* The paper is well-written and clear, but it is heavily focused on explaining the particularities of the case study rather than articulating a more general technical framework. A more structured discussion on the general principles behind polymer—potentially with formalization or comparative analysis—would strengthen the paper’s contribution. Expanding the scope beyond a single use case would make the insights more broadly applicable and compelling (however, I can again see how that is difficult in a short paper)


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #12D
===========================================================================

Recommendation
--------------
1. Accept

Metareview
----------
The reviewers agree that this paper presents a novel and promising direction in automating software development workflows using Large Language Models (LLMs). The idea of treating workflows as software is innovative, and the approach has potential for significant impact in development automation. The case study demonstrates promising initial results, aligning well with the IVR track’s focus on early-stage research.

For the camera-ready version, please address the following suggestions:

    Clarify the generalization of the approach beyond the presented case study to a broader range of development workflows.

    Strengthen connections to prior work, particularly in related fields such as model-driven engineering, to better position the contribution.

    Expand the discussion on evaluation, including how this approach could be compared to other workflow automation techniques in future work.


